Chatting with Logs: An exploratory study on Finetuning LLMs for LogQL

Logging is a critical function in modern distributed applications, but the lack of standardization in log query languages and formats creates significant challenges. Developers currently must write ad hoc queries in platform-specific languages, requiring expertise in both the query language and application-specific log details -- an impractical expectation given the variety of platforms and volume of logs and applications. While generating these queries with large language models (LLMs) seems intuitive, we show that current LLMs struggle with log-specific query generation due to the lack of exposure to domain-specific knowledge. We propose a novel natural language (NL) interface to address these inconsistencies and aide log query generation, enabling developers to create queries in a target log query language by providing NL inputs. We further introduce ~\textbf{NL2QL}, a manually annotated, real-world dataset of natural language questions paired with corresponding LogQL queries spread across three log formats, to promote the training and evaluation of NL-to-loq query systems. Using NL2QL, we subsequently fine-tune and evaluate several state of the art LLMs, and demonstrate their improved capability to generate accurate LogQL queries. We perform further ablation studies to demonstrate the effect of additional training data, and the transferability across different log formats. In our experiments, we find up to 75\% improvement of finetuned models to generate LogQL queries compared to non finetuned models.

==> notes.txt <==
kd notes:
— Paragraph 2: You can probably also emphasize that writing these queries can be a complex and a time consuming task.
— Paragraph 2: you suddenly mention that log search is not expored but maybe motivate it in a line or two that.. something on the lines..developers/power users perform log search quite often while working with these dashboards. And that automating it would help them save time.
— Typo: inverted commas: curly braces: “{job=”openstack
— However, providing complete log file context to LLMs is infeasible due to context window limitations —> this needs to be changed as now even 1M context window is available. cite this famous paper which https://aclanthology.org/2024.tacl-1.9/ Lost in the Middle: How Language Models Use Long Contexts (LLM performance is unstable for long context)
—  “As a result, there is no significant time overhead
incurred due to fine-tuning.” I dont think fine-tuning/training time is a major concern as compared to ICL. The main speedup is inference time. 
— Notation of ground truth NL query. The current notation looks like q being applied over DB (or it could also be interpreted as DB as input to q). But ground truth can be q* or q^L rather?




-------------------- OCT 22
- "Current log
parsers, including LLMParser [ 28 ] and Drain [ 14], have not achieved
100% parsing accuracy across all applications, presenting an ongoing
challenge in the field. "

- I am not sure why the model table with their context widths is needed. That would move the focus on context widths and then to the question of why other models like gemma2 with 2M context windows not evaluated.?

- system_new.tex
Add gpus?
All our models were trained on XXXXXXXXXXXXXX GPUs.


---- to cite ----
Ambrosia: A benchmark for parsing ambiguous questions into database queries


Demonstration of the model. figure 3 has a lot of blank space. The blank space in the middle can be clipped out or a screenshot with a minimised window can be clicked.

------------------
Also, do you think the word 'exploratory' is needed in the title? It kind of undermines the work.. the work is more than exploratory. exploratory might give the impression that you explored or touched upon some topic superficially...


==========
Things to do: 
1. Fix the text at the end of introduction. 
2. Add the new demonstration figure to the draft. 
3. Rewrite the demonstration part to adapt to the new UI. 

=======
Alternate title: LogQL-LM: Teaching LLMs to Speak LogQL

